A polycrystalline graphite model for the 2175 Angstrom interstellar extinction band

A random, hydrogen-free, assembly of microscopic sp2 carbon chips, forming a macroscopically homogeneous and isotropic solid, is proposed as a model carrier for the UV interstellar extinction band . The validity of this model is based on the calculation of the Bruggeman average dielectric function of a mixture of the known parallel and perpendicular dielectric functions of graphite. The pi absorption feature of Rayleigh-sized spheres of this mixture falls near 4.6 mu-1 (2175 Angstroms), but its width is 1.5 mu-1, somewhat larger than the astronomically observed average, 1 mu-1. This is confirmed by measurements of the reflectance of an industrial material, polycrystalline graphite. A better fit to the IS feature position and width is obtained with a hypothetical material, having the same dielectric functions as natural graphite, except for less extended wings of the pi resonance. Physically, this could result from changes in the electronic band structure due to previous thermal histories. On this model, the Frolich feature central wavelength depends only on the pi resonance frequency, while its width depends only on the damping constant of the same resonance. This explains the range of observed feature widths at constant feature wavelength.

==> abstract.txt <==
A random, hydrogen-free, assembly of microscopic sp2 carbon chips, forming a macroscopically homogeneous and isotropic solid, is proposed as a model carrier for the UV interstellar extinction band . The validity of this model is based on the calculation of the Bruggeman average dielectric function of a mixture of the known parallel and perpendicular dielectric functions of graphite. The pi absorption feature of Rayleigh-sized spheres of this mixture falls near 4.6 mu-1 (2175 A°), but its width is 1.5 mu-1, somewhat larger than the astronomically observed average, 1 mu-1. This is confirmed by measurements of the reflectance of an industrial material, polycrystalline graphite. A better fit to the IS feature position and width is obtained with a hypothetical material, having the same dielectric functions as natural graphite, except for less extended wings of the pi resonance. Physically, this could result from changes in the electronic band structure due to previous thermal histories. On this model, the Frolich feature central wavelength depends only on the pi resonance frequency, while its width depends only on the damping constant of the same resonance. This explains the range of observed feature widths at constant feature wavelength.

